Using $LDL^{T}$ factorizations in Newton's method for solving general large-scale algebraic Riccati equations

Continuous-time algebraic Riccati equations can be found in many disciplines in different forms. In the case of small-scale dense coefficient matrices, stabilizing solutions can be computed to all possible formulations of the Riccati equation. This is not the case when it comes to large-scale sparse coefficient matrices. In this paper, we provide a reformulation of the Newton-Kleinman iteration scheme for continuous-time algebraic Riccati equations using indefinite symmetric low-rank factorizations. This allows the application of the method to the case of general large-scale sparse coefficient matrices. We provide convergence results for several prominent realizations of the equation and show in numerical examples the effectiveness of the approach.

==> graphics/data/large_rail_nm_br.dat <==
2.1947771	0.043724882
4.3895542	0.0019046622
6.5843313	8.3105526e-06
8.7791084	4.1273032e-09
10.973886	6.475479e-11
13.168663	1.4735545e-14


==> graphics/data/large_rail_nm_hinf.dat <==
4.1221085	60.770207
8.244217	8.1011222
12.366325	1.2919693
16.488434	0.1919236
20.610542	0.026277008
24.732651	0.0037020511
28.854759	0.00043406253
32.976868	1.2042921e-05
37.098976	9.5759924e-08
41.221085	2.2947223e-11
45.343193	4.4217437e-13


==> graphics/data/large_rail_nm_lqg.dat <==
4.1531973	2.7547899
8.3063946	0.18567673
12.459592	0.013598475
16.612789	0.0021193652
20.765986	0.00038403661
24.919184	2.4988765e-05
29.072381	1.3764642e-07
33.225578	4.6846685e-12
37.378776	9.8672759e-13


==> graphics/data/large_rail_nm_pr.dat <==
3.8891581	3835809.1
7.7783162	239999.26
11.667474	25345.804
15.556632	996.21457
19.445791	3.1382368
23.334949	5.1302092e-05
27.224107	1.8924831e-13


==> graphics/data/large_rail_ri_br.dat <==
2.9152305	1.5461096e-05
5.830461	2.2051563e-09
8.7456915	4.3017498e-13


==> graphics/data/large_rail_ri_hinf.dat <==
2.0610359	1.2457459e-06
4.1220718	2.0370798e-12
6.1831077	7.062236e-21


==> graphics/data/large_rail_ri_pr.dat <==
2.4192096	0.012862688
4.8384191	0.00081223603
7.2576287	8.8885934e-05
9.6768383	3.8522981e-06
12.096048	1.5060689e-08
14.515257	3.2850306e-13

